Cross-Lingual Dependency Parsing with Late Decoding for Truly Low-Resource Languages

In cross-lingual dependency annotation projection, information is often lost during transfer because of early decoding. We present an end-to-end graph-based neural network dependency parser that can be trained to reproduce matrices of edge scores, which can be directly projected across word alignments. We show that our approach to cross-lingual dependency parsing is not only simpler, but also achieves an absolute improvement of 2.25% averaged across 10 languages compared to the previous state of the art.

==> Data/5v10.dat <==
Iteration	L2-5	Xent-5	L2-10	Xent-10
0	5.12	5.71	4.38	5.88
1	30.79	29.59	35.11	41.96
2	32.45	34.54	48.15	47.53
3	39.9	40.32	50.34	47.83
4	40.67	38.58	51.09	49.47
5	40.67	40.41	51.06	49.81
6	43.23	41.64	49.43	51.42
7	45.37	40.74	50.52	50.89
8	42.26	40.33	51.01	50.86













==> Data/blankout.dat <==
blankout	uas_xent	uas_mse
0	52.90	52.91
10	52.02	52.17
20	50.36	50.93
30	48.34	49.22
40	45.32	47.35

==> Data/missing_perf.dat <==
missing_percentage uas_mse uas_xent diff language
23.41 41.54 41.58 -0.04 Czech
23.79 54.15 54.93 -0.78 Danish
17.55 52.90 52.91 -0.01 English
31.29 45.26 43.98 1.28 Finnish
46.43 53.83 55.06 -1.23 French
24.54 53.85 54.87 -1.02 German
61.97 57.81 59.60 -1.79 Spanish
49.78 48.60 46.47 2.13 Persian
73.81 31.41 26.17 5.24 Hebrew
52.39 46.09 43.21 2.88 Hindi
